DoF of a Cooperative X-Channel with an Application to Distributed Computing

We consider a cooperative X-channel with $\sf K$ transmitters (TXs) and $\sf K$ receivers (Rxs) where Txs and Rxs are gathered into groups of size $\sf r$ respectively. Txs belonging to the same group cooperate to jointly transmit a message to each of the $\sf K- \sf r$ Rxs in all other groups, and each Rx individually decodes all its intended messages. By introducing a new interference alignment (IA) scheme, we prove that when $\sf K/\sf r$ is an integer the sum Degrees of Freedom (SDoF) of this channel is lower bounded by $2\sf r$ if $\sf K/\sf r \in \{2,3\}$ and by $\frac{\sf K(\sf K-\sf r)-\sf r^2}{2\sf K-3\sf r}$ if $\sf K/\sf r \geq 4$. We also prove that the SDoF is upper bounded by $\frac{\sf K(\sf K-\sf r)}{2\sf K-3\sf r}$. The proposed IA scheme finds application in a wireless distributed MapReduce framework, where it improves the normalized data delivery time (NDT) compared to the state of the art.

==> DoF and IA for ISIT Conference modified arxiv/figures/res_figure_data/IA.txt <==
1 0.14694656488549618
2 0.12711864406779663
3 0.10714285714285714
4 0.08333333333333334
6 0.041666666666666664
12 0.0

==> DoF and IA for ISIT Conference modified arxiv/figures/res_figure_data/ONE_SHOT.txt <==
1 0.4583333333333333
2 0.20833333333333334
3 0.125
4 0.08333333333333334
5 0.05833333333333333
6 0.041666666666666664
7 0.03472222222222222
8 0.02777777777777778
9 0.020833333333333332
10 0.013888888888888886
11 0.0069444444444444475
12 0.0


==> DoF and IA for ISIT Conference modified arxiv/figures/res_figure_data/UNCODED.txt <==
1 0.9166666666666666
2 0.8333333333333334
3 0.75
4 0.6666666666666667
5 0.5833333333333333
6 0.5
7 0.41666666666666663
8 0.33333333333333337
9 0.25
10 0.16666666666666663
11 0.08333333333333337
12 0.0


==> figures/res_figure_data/IA.txt <==
1 0.14694656488549618
2 0.12711864406779663
3 0.10714285714285714
4 0.08333333333333334
6 0.041666666666666664
12 0.0

==> figures/res_figure_data/ONE_SHOT.txt <==
1 0.4583333333333333
2 0.20833333333333334
3 0.125
4 0.08333333333333334
5 0.05833333333333333
6 0.041666666666666664
7 0.03472222222222222
8 0.02777777777777778
9 0.020833333333333332
10 0.013888888888888886
11 0.0069444444444444475
12 0.0


==> figures/res_figure_data/UNCODED.txt <==
1 0.9166666666666666
2 0.8333333333333334
3 0.75
4 0.6666666666666667
5 0.5833333333333333
6 0.5
7 0.41666666666666663
8 0.33333333333333337
9 0.25
10 0.16666666666666663
11 0.08333333333333337
12 0.0

